A statistical look on kinematic planes of satellite galaxies I: frequency and properties in TNG50 MW/M31-like galaxies

We use the TNG50 simulation to explore the possible existence of satellite galaxy sets, with fixed-in-time identities, forming kinematically-persistent planes (KPPs) along cosmic time around 190 MW/M31-like galaxies. This is the first study to assess their frequency within the $\Lambda$CDM framework. We identify KPPs around 46 of these host galaxies, with at least 25\% of their satellites in such configurations. Thereby, KPPs appear more frequent than previously reported, appearing in $\sim24\%$ of MW/M31-like systems, and in $\sim40\%$ of those populated with $N_{\rm sat}\geq9$. We find a dependency of the former frequency on the minimum satellite stellar mass cut, suggesting that it would increase with higher mass resolution. KPP satellite members form a distinct set compared to satellites outside KPPs, located at further distances from the center of their host and maintaining higher specific angular momentum since high redshift. KPP satellites form thin and oblate planes in positional space during long periods of cosmic time. We statistically confirm that KPPs form a kind of backbone of observationally-detected positional planes, and that, in velocity space, KPPs behave as kinematic morphological disks. We show that KPP formation, defined as the time when satellite orbital poles align around a specific, fixed direction (occurring at Universe age $\sim4$ Gyr), predates the end of halo's fast-phase of mass assembly, indicating that halo processes do not drive this clustering. Finally, our results are broadly consistent with the MW's kinematic plane at $z=0$ concerning its morphological properties and degree of satellite orbital poles clustering, mitigating the tension between the existence of these structures and the $\Lambda$CDM paradigm.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
